Average Convergence Rate of Evolutionary Algorithms

In evolutionary optimization, it is important to understand how fast evolutionary algorithms converge to the optimum per generation, or their convergence rate. This paper proposes a new measure of the convergence rate, called average convergence rate. It is a normalised geometric mean of the reduction ratio of the fitness difference per generation. The calculation of the average convergence rate is very simple and it is applicable for most evolutionary algorithms on both continuous and discrete optimization. A theoretical study of the average convergence rate is conducted for discrete optimization. Lower bounds on the average convergence rate are derived. The limit of the average convergence rate is analysed and then the asymptotic average convergence rate is proposed.

==> difference.dat <==

 1 4.503500
 6 2.668300
 11 1.572700
 16 0.937500
 21 0.545800
 26 0.316900
 31 0.181800
 36 0.109000
 41 0.066500
 46 0.039000
 51 0.025000
 56 0.015400

==> f10-geom-rate-FEP.dat <==

 0 -1.0257e-005
 1 0.0000e+000
 2 6.9655e-007
 3 6.0012e-006
 4 9.9357e-006
 5 1.3246e-005
 6 1.6151e-005
 7 2.2003e-005
 8 2.2204e-005
 9 2.4002e-005
 10 2.7416e-005
 11 3.1069e-005
 12 3.2223e-005
 13 3.6230e-005
 14 3.6564e-005
 15 3.7141e-005
 16 4.0824e-005
 17 4.4737e-005
 18 4.9650e-005
 19 5.5582e-005
 20 5.7072e-005
 21 5.9647e-005
 22 5.9647e-005
 23 6.0740e-005
 24 6.1911e-005
 25 6.3238e-005
 26 7.2601e-005
 27 7.2601e-005
 28 7.4513e-005
 29 7.6749e-005
 30 7.7073e-005
 31 7.7286e-005
 32 7.8130e-005
 33 7.8130e-005
 34 8.0458e-005
 35 8.9386e-005
 36 9.0328e-005
 37 9.3188e-005
 38 9.5039e-005
 39 9.6036e-005
 40 9.6036e-005
 41 9.7888e-005
 42 1.0113e-004
 43 1.0180e-004
 44 1.0451e-004
 45 1.0708e-004
 46 1.0731e-004
 47 1.1664e-004
 48 1.1920e-004
 49 1.2020e-004
 50 1.2187e-004
 51 1.2454e-004
 52 1.2463e-004
 53 1.2581e-004
 54 1.2822e-004
 55 1.3066e-004
 56 1.3102e-004
 57 1.3237e-004
 58 1.3711e-004
 59 1.3766e-004
 60 1.3891e-004
 61 1.3922e-004
 62 1.4657e-004
 63 1.5176e-004
 64 1.5198e-004
 65 1.5250e-004
 66 1.5339e-004
 67 1.5708e-004
 68 1.6074e-004
 69 1.6112e-004
 70 1.6144e-004
 71 1.6454e-004
 72 1.6604e-004
 73 1.6771e-004
 74 1.6861e-004
 75 1.7202e-004
 76 1.7624e-004
 77 1.7970e-004
 78 1.8511e-004
 79 1.9083e-004
 80 1.9405e-004
 81 1.9611e-004
 82 2.0339e-004
 83 2.0526e-004
 84 2.0535e-004
 85 2.0654e-004
 86 2.0917e-004
 87 2.1103e-004
 88 2.1332e-004
 89 2.1928e-004
 90 2.2161e-004
 91 2.2686e-004
 92 2.3207e-004
 93 2.3479e-004
 94 2.3551e-004
 95 2.4193e-004
 96 2.4445e-004
 97 2.4637e-004
 98 2.4699e-004
 99 2.5026e-004
 100 2.5733e-004
 101 2.5799e-004
 102 2.6366e-004
 103 2.6648e-004
 104 2.6992e-004
 105 2.7367e-004
 106 2.7597e-004
 107 2.8034e-004
 108 2.8465e-004
 109 2.8765e-004
 110 2.8955e-004
 111 2.9105e-004
 112 2.9752e-004
 113 3.0058e-004
 114 3.0058e-004
 115 3.0237e-004
 116 3.0268e-004
 117 3.0534e-004
 118 3.0588e-004
 119 3.0588e-004
 120 3.1695e-004
 121 3.1815e-004
 122 3.1880e-004
 123 3.2007e-004
 124 3.2007e-004
 125 3.2809e-004
 126 3.2926e-004
 127 3.3253e-004
 128 3.3327e-004
 129 3.3390e-004
 130 3.3426e-004
 131 3.3936e-004
 132 3.4384e-004
 133 3.4384e-004
 134 3.4678e-004
 135 3.4778e-004
 136 3.5373e-004
 137 3.5677e-004
 138 3.5759e-004
 139 3.5862e-004
 140 3.5981e-004
 141 3.6581e-004
 142 3.6883e-004
 143 3.7643e-004
 144 3.7657e-004
 145 3.7823e-004
 146 3.7888e-004
 147 3.8073e-004
 148 3.8115e-004
 149 3.8383e-004
 150 3.8527e-004
 151 3.9026e-004
 152 3.9079e-004
 153 3.9149e-004
 154 3.9374e-004
 155 3.9535e-004
 156 3.9816e-004
 157 4.0086e-004
 158 4.0186e-004
 159 4.0986e-004
 160 4.1200e-004
 161 4.1306e-004
 162 4.2111e-004
 163 4.3153e-004
 164 4.3358e-004
 165 4.3553e-004
 166 4.3963e-004
 167 4.4426e-004
 168 4.4426e-004
 169 4.4547e-004
 170 4.5119e-004
 171 4.5402e-004
 172 4.5472e-004
 173 4.5535e-004
 174 4.5745e-004
 175 4.6572e-004
 176 4.6693e-004
 177 4.6953e-004
 178 4.6953e-004
 179 4.7675e-004
 180 4.7705e-004
 181 4.8282e-004
 182 4.8713e-004
 183 4.8860e-004
 184 4.8990e-004
 185 4.9121e-004
 186 4.9473e-004
 187 5.0173e-004
 188 5.0662e-004
 189 5.0731e-004
 190 5.1284e-004
 191 5.1630e-004
 192 5.1842e-004
 193 5.1890e-004
 194 5.2571e-004
 195 5.2674e-004
 196 5.2681e-004
 197 5.2915e-004
 198 5.3496e-004
 199 5.4111e-004
 200 5.4273e-004
 201 5.4421e-004
 202 5.4421e-004
 203 5.5279e-004
 204 5.5345e-004
 205 5.5520e-004
 206 5.6043e-004
 207 5.6290e-004
 208 5.6444e-004
 209 5.6525e-004
 210 5.6593e-004
 211 5.6878e-004
 212 5.6949e-004
 213 5.7392e-004
 214 5.7392e-004
 215 5.7565e-004
 216 5.8579e-004
 217 5.8682e-004
 218 5.8810e-004
 219 5.9139e-004
 220 5.9826e-004
 221 6.0034e-004
 222 6.0363e-004
 223 6.0675e-004
 224 6.1207e-004
 225 6.1314e-004
 226 6.1646e-004
 227 6.1906e-004
 228 6.2486e-004
 229 6.2605e-004
 230 6.2917e-004
 231 6.2985e-004
 232 6.2985e-004
 233 6.3000e-004
 234 6.3128e-004
 235 6.3902e-004
 236 6.4744e-004
 237 6.4861e-004
 238 6.5055e-004
 239 6.5280e-004
 240 6.6100e-004
 241 6.6202e-004
 242 6.7036e-004
 243 6.7120e-004
 244 6.7444e-004
 245 6.7545e-004
 246 6.7916e-004
 247 6.8279e-004
 248 6.8465e-004
 249 6.8863e-004
 250 6.9164e-004
 251 6.9297e-004
 252 6.9297e-004
 253 7.0081e-004
 254 7.0437e-004
 255 7.0545e-004
 256 7.1012e-004
 257 7.1012e-004
 258 7.1166e-004
 259 7.1408e-004
 260 7.1615e-004
 261 7.1661e-004
 262 7.2075e-004
 263 7.2481e-004
 264 7.2646e-004
 265 7.3075e-004
 266 7.3765e-004
 267 7.3883e-004
 268 7.3916e-004
 269 7.4151e-004
 270 7.4273e-004
 271 7.4491e-004
 272 7.4543e-004
 273 7.4686e-004
 274 7.4742e-004
 275 7.5305e-004
 276 7.5305e-004
 277 7.6080e-004
 278 7.6080e-004
 279 7.6080e-004
 280 7.6326e-004
 281 7.6361e-004
 282 7.6361e-004
 283 7.6538e-004
 284 7.6740e-004
 285 7.6740e-004
 286 7.6740e-004
 287 7.7140e-004
 288 7.7306e-004
 289 7.7306e-004
 290 7.7306e-004
 291 7.7865e-004
 292 7.7865e-004
 293 7.7867e-004
 294 7.7990e-004
 295 7.8233e-004
 296 7.8726e-004
 297 7.8960e-004
 298 7.9579e-004
 299 8.0398e-004
 300 8.0638e-004
 301 8.0638e-004
 302 8.0676e-004
 303 8.0883e-004
 304 8.0883e-004
 305 8.0883e-004
 306 8.1933e-004
 307 8.2117e-004
 308 8.2125e-004
 309 8.2862e-004
 310 8.2949e-004
 311 8.3275e-004
 312 8.3275e-004
 313 8.3315e-004
 314 8.3315e-004
 315 8.3706e-004
 316 8.4274e-004
 317 8.4396e-004
 318 8.4590e-004
 319 8.4747e-004
 320 8.4877e-004
 321 8.4991e-004
 322 8.5329e-004
 323 8.5405e-004
 324 8.5586e-004
 325 8.5765e-004
 326 8.6469e-004
 327 8.6469e-004
 328 8.6613e-004
 329 8.6642e-004
 330 8.6681e-004
 331 8.6702e-004
 332 8.6982e-004
 333 8.6984e-004
 334 8.6984e-004
 335 8.6998e-004
 336 8.7071e-004
 337 8.7173e-004
 338 8.7266e-004
 339 8.7406e-004
 340 8.8146e-004
 341 8.8275e-004
 342 8.8970e-004
 343 8.8970e-004
 344 8.8970e-004
 345 8.9383e-004
 346 8.9404e-004
 347 8.9744e-004
 348 8.9744e-004
 349 8.9873e-004
 350 8.9873e-004
 351 9.0116e-004
 352 9.0286e-004
 353 9.0286e-004
 354 9.0463e-004
 355 9.0864e-004
 356 9.1420e-004
 357 9.1420e-004
 358 9.1768e-004
 359 9.1768e-004
 360 9.1990e-004
 361 9.2355e-004
 362 9.2579e-004
 363 9.2861e-004
 364 9.3022e-004
 365 9.3307e-004
 366 9.3460e-004
 367 9.4032e-004
 368 9.4356e-004
 369 9.4356e-004
 370 9.4759e-004
 371 9.4759e-004
 372 9.4759e-004
 373 9.5259e-004
 374 9.5301e-004
 375 9.5625e-004
 376 9.5625e-004
 377 9.5885e-004
 378 9.5978e-004
 379 9.6181e-004
 380 9.6197e-004
 381 9.6469e-004
 382 9.6499e-004
 383 9.6584e-004
 384 9.6584e-004
 385 9.6695e-004
 386 9.6695e-004
 387 9.6991e-004
 388 9.7034e-004
 389 9.7146e-004
 390 9.7146e-004
 391 9.7260e-004
 392 9.7260e-004
 393 9.7289e-004
 394 9.7289e-004
 395 9.7294e-004
 396 9.7333e-004
 397 9.7492e-004
 398 9.7885e-004
 399 9.7918e-004
 400 9.8491e-004
 401 9.8554e-004
 402 9.8554e-004
 403 9.8634e-004
 404 9.8967e-004
 405 9.8972e-004
 406 9.9049e-004
 407 9.9526e-004
 408 9.9728e-004
 409 9.9788e-004
 410 1.0022e-003
 411 1.0051e-003
 412 1.0051e-003
 413 1.0051e-003
 414 1.0063e-003
 415 1.0074e-003
 416 1.0074e-003
 417 1.0090e-003
 418 1.0090e-003
 419 1.0146e-003
 420 1.0168e-003
 421 1.0170e-003
 422 1.0170e-003
 423 1.0186e-003
 424 1.0186e-003
 425 1.0186e-003
 426 1.0234e-003
 427 1.0275e-003
 428 1.0279e-003
 429 1.0279e-003
 430 1.0298e-003
 431 1.0298e-003
 432 1.0298e-003
 433 1.0304e-003
 434 1.0325e-003
 435 1.0357e-003
 436 1.0366e-003
 437 1.0394e-003
 438 1.0423e-003
 439 1.0449e-003
 440 1.0453e-003
 441 1.0453e-003
 442 1.0461e-003
 443 1.0521e-003
 444 1.0522e-003
 445 1.0563e-003
 446 1.0582e-003
 447 1.0588e-003
 448 1.0627e-003
 449 1.0627e-003
 450 1.0636e-003
 451 1.0636e-003
 452 1.0636e-003
 453 1.0637e-003
 454 1.0669e-003
 455 1.0669e-003
 456 1.0669e-003
 457 1.0686e-003
 458 1.0698e-003
 459 1.0707e-003
 460 1.0707e-003
 461 1.0707e-003
 462 1.0718e-003
 463 1.0731e-003
 464 1.0731e-003
 465 1.0731e-003
 466 1.0750e-003
 467 1.0761e-003
 468 1.0761e-003
 469 1.0761e-003
 470 1.0765e-003
 471 1.0797e-003
 472 1.0833e-003
 473 1.0834e-003
 474 1.0841e-003
 475 1.0856e-003
 476 1.0856e-003
 477 1.0886e-003
 478 1.0889e-003
 479 1.0903e-003
 480 1.0903e-003
 481 1.0903e-003
 482 1.0911e-003
 483 1.0940e-003
 484 1.0959e-003
 485 1.0970e-003
 486 1.0979e-003
 487 1.0999e-003
 488 1.0999e-003
 489 1.1015e-003
 490 1.1063e-003
 491 1.1135e-003
 492 1.1148e-003
 493 1.1148e-003
 494 1.1148e-003
 495 1.1174e-003
 496 1.1174e-003
 497 1.1177e-003
 498 1.1177e-003
 499 1.1177e-003
 500 1.1229e-003
 501 1.1229e-003
 502 1.1229e-003
 503 1.1237e-003
 504 1.1237e-003
 505 1.1239e-003
 506 1.1239e-003
 507 1.1239e-003
 508 1.1251e-003
 509 1.1251e-003
 510 1.1322e-003
 511 1.1322e-003
 512 1.1322e-003
 513 1.1350e-003
 514 1.1350e-003
 515 1.1350e-003
 516 1.1353e-003
 517 1.1353e-003
 518 1.1353e-003
 519 1.1353e-003
 520 1.1369e-003
 521 1.1396e-003
 522 1.1423e-003
 523 1.1423e-003
 524 1.1436e-003
 525 1.1436e-003
 526 1.1443e-003
 527 1.1443e-003
 528 1.1458e-003
 529 1.1458e-003
 530 1.1465e-003
 531 1.1469e-003
 532 1.1542e-003
 533 1.1593e-003
 534 1.1593e-003
 535 1.1593e-003
 536 1.1593e-003
 537 1.1617e-003
 538 1.1617e-003
 539 1.1617e-003
 540 1.1617e-003
 541 1.1617e-003
 542 1.1650e-003
 543 1.1658e-003
 544 1.1658e-003
 545 1.1688e-003
 546 1.1711e-003
 547 1.1711e-003
 548 1.1711e-003
 549 1.1711e-003
 550 1.1711e-003
 551 1.1719e-003
 552 1.1719e-003
 553 1.1771e-003
 554 1.1771e-003
 555 1.1772e-003
 556 1.1772e-003
 557 1.1772e-003
 558 1.1772e-003
 559 1.1792e-003
 560 1.1792e-003
 561 1.1792e-003
 562 1.1800e-003
 563 1.1893e-003
 564 1.1893e-003
 565 1.1893e-003
 566 1.1893e-003
 567 1.1893e-003
 568 1.1893e-003
 569 1.1893e-003
 570 1.1893e-003
 571 1.1893e-003
 572 1.1893e-003
 573 1.1902e-003
 574 1.1902e-003
 575 1.1905e-003
 576 1.1905e-003
 577 1.1944e-003
 578 1.1962e-003
 579 1.1962e-003
 580 1.1979e-003
 581 1.1979e-003
 582 1.1979e-003
 583 1.1979e-003
 584 1.1979e-003
 585 1.1981e-003
 586 1.1999e-003
 587 1.2001e-003
 588 1.2001e-003
 589 1.2027e-003
 590 1.2040e-003
 591 1.2040e-003
 592 1.2040e-003
 593 1.2051e-003
 594 1.2051e-003
 595 1.2078e-003
 596 1.2082e-003
 597 1.2082e-003
 598 1.2082e-003
 599 1.2094e-003
 600 1.2094e-003
 601 1.2154e-003
 602 1.2185e-003
 603 1.2185e-003
 604 1.2193e-003
 605 1.2200e-003
 606 1.2201e-003
 607 1.2217e-003
 608 1.2226e-003
 609 1.2282e-003
 610 1.2323e-003
 611 1.2349e-003
 612 1.2390e-003
 613 1.2412e-003
 614 1.2437e-003
 615 1.2471e-003
 616 1.2471e-003
 617 1.2474e-003
 618 1.2487e-003
 619 1.2539e-003
 620 1.2580e-003
 621 1.2590e-003
 622 1.2596e-003
 623 1.2611e-003
 624 1.2619e-003
 625 1.2624e-003
 626 1.2653e-003
 627 1.2694e-003
 628 1.2702e-003
 629 1.2738e-003
 630 1.2751e-003
 631 1.2785e-003
 632 1.2785e-003
 633 1.2849e-003
 634 1.2854e-003
 635 1.2910e-003
 636 1.2910e-003
 637 1.2931e-003
 638 1.2953e-003
 639 1.2988e-003
 640 1.3001e-003
 641 1.3001e-003
 642 1.3052e-003
 643 1.3052e-003
 644 1.3052e-003
 645 1.3078e-003
 646 1.3096e-003
 647 1.3116e-003
 648 1.3121e-003
 649 1.3155e-003
 650 1.3174e-003
 651 1.3212e-003
 652 1.3214e-003
 653 1.3218e-003
 654 1.3238e-003
 655 1.3314e-003
 656 1.3318e-003
 657 1.3363e-003
 658 1.3363e-003
 659 1.3373e-003
 660 1.3373e-003
 661 1.3374e-003
 662 1.3391e-003
 663 1.3410e-003
 664 1.3430e-003
 665 1.3488e-003
 666 1.3488e-003
 667 1.3502e-003
 668 1.3515e-003
 669 1.3543e-003
 670 1.3562e-003
 671 1.3614e-003
 672 1.3642e-003
 673 1.3656e-003
 674 1.3659e-003
 675 1.3663e-003
 676 1.3702e-003
 677 1.3741e-003
 678 1.3741e-003
 679 1.3745e-003
 680 1.3755e-003
 681 1.3756e-003
 682 1.3765e-003
 683 1.3852e-003
 684 1.3877e-003
 685 1.3897e-003
 686 1.3965e-003
 687 1.3971e-003
 688 1.4002e-003
 689 1.4008e-003
 690 1.4019e-003
 691 1.4087e-003
 692 1.4116e-003
 693 1.4134e-003
 694 1.4155e-003
 695 1.4179e-003
 696 1.4192e-003
 697 1.4234e-003
 698 1.4248e-003
 699 1.4253e-003
 700 1.4301e-003
 701 1.4362e-003
 702 1.4487e-003
 703 1.4488e-003
 704 1.4494e-003
 705 1.4495e-003
 706 1.4495e-003
 707 1.4502e-003
 708 1.4559e-003
 709 1.4587e-003
 710 1.4594e-003
 711 1.4620e-003
 712 1.4701e-003
 713 1.4722e-003
 714 1.4742e-003
 715 1.4796e-003
 716 1.4796e-003
 717 1.4873e-003
 718 1.4884e-003
 719 1.4917e-003
 720 1.4951e-003
 721 1.4964e-003
 722 1.5036e-003
 723 1.5102e-003
 724 1.5114e-003
 725 1.5138e-003
 726 1.5159e-003
 727 1.5321e-003
 728 1.5322e-003
 729 1.5329e-003
 730 1.5364e-003
 731 1.5467e-003
 732 1.5467e-003
 733 1.5467e-003
 734 1.5518e-003
 735 1.5537e-003
 736 1.5538e-003
 737 1.5540e-003
 738 1.5578e-003
 739 1.5578e-003
 740 1.5617e-003
 741 1.5638e-003
 742 1.5657e-003
 743 1.5692e-003
 744 1.5727e-003
 745 1.5796e-003
 746 1.5817e-003
 747 1.5833e-003
 748 1.5846e-003
 749 1.5863e-003
 750 1.5899e-003
 751 1.5901e-003
 752 1.5916e-003
 753 1.5956e-003
 754 1.5975e-003
 755 1.5975e-003
 756 1.6054e-003
 757 1.6085e-003
 758 1.6085e-003
 759 1.6114e-003
 760 1.6129e-003
 761 1.6154e-003
 762 1.6207e-003
 763 1.6212e-003
 764 1.6215e-003
 765 1.6239e-003
 766 1.6246e-003
 767 1.6285e-003
 768 1.6326e-003
 769 1.6372e-003
 770 1.6391e-003
 771 1.6451e-003
 772 1.6526e-003
 773 1.6587e-003
 774 1.6601e-003
 775 1.6601e-003
 776 1.6651e-003
 777 1.6663e-003
 778 1.6702e-003
 779 1.6726e-003
 780 1.6736e-003
 781 1.6770e-003
 782 1.6779e-003
 783 1.6820e-003
 784 1.6822e-003
 785 1.6822e-003
 786 1.6822e-003
 787 1.6867e-003
 788 1.6989e-003
 789 1.6989e-003
 790 1.7031e-003
 791 1.7120e-003
 792 1.7128e-003
 793 1.7132e-003
 794 1.7133e-003
 795 1.7238e-003
 796 1.7256e-003
 797 1.7268e-003
 798 1.7269e-003
 799 1.7339e-003
 800 1.7348e-003
 801 1.7348e-003
 802 1.7355e-003
 803 1.7368e-003
 804 1.7424e-003
 805 1.7441e-003
 806 1.7484e-003
 807 1.7484e-003
 808 1.7546e-003
 809 1.7561e-003
 810 1.7634e-003
 811 1.7639e-003
 812 1.7665e-003
 813 1.7665e-003
 814 1.7665e-003
 815 1.7691e-003
 816 1.7725e-003
 817 1.7788e-003
 818 1.7815e-003
 819 1.7851e-003
 820 1.7878e-003
 821 1.7900e-003
 822 1.7927e-003
 823 1.7927e-003
 824 1.7963e-003
 825 1.7971e-003
 826 1.8003e-003
 827 1.8009e-003
 828 1.8094e-003
 829 1.8136e-003
 830 1.8168e-003
 831 1.8226e-003
 832 1.8247e-003
 833 1.8316e-003
 834 1.8330e-003
 835 1.8334e-003
 836 1.8360e-003
 837 1.8402e-003
 838 1.8489e-003
 839 1.8577e-003
 840 1.8577e-003
 841 1.8586e-003
 842 1.8591e-003
 843 1.8626e-003
 844 1.8745e-003
 845 1.8800e-003
 846 1.8850e-003
 847 1.8898e-003
 848 1.8958e-003
 849 1.9008e-003
 850 1.9010e-003
 851 1.9019e-003
 852 1.9072e-003
 853 1.9138e-003
 854 1.9150e-003
 855 1.9197e-003
 856 1.9212e-003
 857 1.9221e-003
 858 1.9313e-003
 859 1.9411e-003
 860 1.9417e-003
 861 1.9442e-003
 862 1.9537e-003
 863 1.9537e-003
 864 1.9559e-003
 865 1.9593e-003
 866 1.9662e-003
 867 1.9662e-003
 868 1.9780e-003
 869 1.9848e-003
 870 1.9992e-003
 871 2.0092e-003
 872 2.0092e-003
 873 2.0095e-003
 874 2.0277e-003
 875 2.0340e-003
 876 2.0350e-003
 877 2.0350e-003
 878 2.0378e-003
 879 2.0378e-003
 880 2.0416e-003
 881 2.0463e-003
 882 2.0520e-003
 883 2.0648e-003
 884 2.0648e-003
 885 2.0679e-003
 886 2.0795e-003
 887 2.0822e-003
 888 2.0857e-003
 889 2.0868e-003
 890 2.0904e-003
 891 2.0914e-003
 892 2.1109e-003
 893 2.1115e-003
 894 2.1117e-003
 895 2.1149e-003
 896 2.1191e-003
 897 2.1247e-003
 898 2.1289e-003
 899 2.1403e-003
 900 2.1461e-003
 901 2.1464e-003
 902 2.1484e-003
 903 2.1526e-003
 904 2.1684e-003
 905 2.1838e-003
 906 2.1857e-003
 907 2.1859e-003
 908 2.1954e-003
 909 2.2096e-003
 910 2.2182e-003
 911 2.2278e-003
 912 2.2279e-003
 913 2.2280e-003
 914 2.2347e-003
 915 2.2361e-003
 916 2.2397e-003
 917 2.2473e-003
 918 2.2503e-003
 919 2.2533e-003
 920 2.2614e-003
 921 2.2758e-003
 922 2.2760e-003
 923 2.2941e-003
 924 2.2945e-003
 925 2.2962e-003
 926 2.3030e-003
 927 2.3056e-003
 928 2.3095e-003
 929 2.3097e-003
 930 2.3335e-003
 931 2.3469e-003
 932 2.3590e-003
 933 2.3621e-003
 934 2.3768e-003
 935 2.3872e-003
 936 2.3915e-003
 937 2.3978e-003
 938 2.3990e-003
 939 2.4068e-003
 940 2.4086e-003
 941 2.4265e-003
 942 2.4307e-003
 943 2.4443e-003
 944 2.4604e-003
 945 2.4619e-003
 946 2.4629e-003
 947 2.4836e-003
 948 2.4972e-003
 949 2.5084e-003
 950 2.5653e-003
 951 2.5718e-003
 952 2.5789e-003
 953 2.5999e-003
 954 2.6012e-003
 955 2.6012e-003
 956 2.6012e-003
 957 2.6031e-003
 958 2.6076e-003
 959 2.6076e-003
 960 2.6079e-003
 961 2.6220e-003
 962 2.6279e-003
 963 2.6314e-003
 964 2.6455e-003
 965 2.6529e-003
 966 2.6616e-003
 967 2.6658e-003
 968 2.6668e-003
 969 2.6675e-003
 970 2.6738e-003
 971 2.6823e-003
 972 2.7270e-003
 973 2.7321e-003
 974 2.7330e-003
 975 2.7617e-003
 976 2.7719e-003
 977 2.7719e-003
 978 2.7725e-003
 979 2.7739e-003
 980 2.8175e-003
 981 2.8187e-003
 982 2.8335e-003
 983 2.8335e-003
 984 2.8534e-003
 985 2.8752e-003
 986 2.8811e-003
 987 2.8811e-003
 988 2.8811e-003
 989 2.9049e-003
 990 2.9120e-003
 991 2.9197e-003
 992 2.9203e-003
 993 2.9208e-003
 994 2.9390e-003
 995 2.9536e-003
 996 2.9852e-003
 997 2.9852e-003
 998 2.9875e-003
 999 2.9903e-003
 1000 3.0079e-003
 1001 3.0326e-003
 1002 3.0326e-003
 1003 3.0346e-003
 1004 3.0418e-003
 1005 3.0509e-003
 1006 3.0509e-003
 1007 3.0591e-003
 1008 3.0730e-003
 1009 3.0730e-003
 1010 3.0753e-003
 1011 3.0838e-003
 1012 3.0922e-003
 1013 3.0955e-003
 1014 3.1000e-003
 1015 3.1065e-003
 1016 3.1169e-003
 1017 3.1240e-003
 1018 3.1440e-003
 1019 3.1469e-003
 1020 3.1502e-003
 1021 3.1535e-003
 1022 3.1620e-003
 1023 3.1779e-003
 1024 3.1949e-003
 1025 3.1954e-003
 1026 3.1974e-003
 1027 3.2059e-003
 1028 3.2093e-003
 1029 3.2093e-003
 1030 3.2093e-003
 1031 3.2178e-003
 1032 3.2207e-003
 1033 3.2207e-003
 1034 3.2252e-003
 1035 3.2263e-003
 1036 3.2296e-003
 1037 3.2405e-003
 1038 3.2616e-003
 1039 3.2699e-003
 1040 3.2706e-003
 1041 3.2925e-003
 1042 3.3111e-003
 1043 3.3152e-003
 1044 3.3182e-003
 1045 3.3182e-003
 1046 3.3257e-003
 1047 3.3276e-003
 1048 3.3479e-003
 1049 3.3487e-003
 1050 3.3494e-003
 1051 3.3526e-003
 1052 3.3583e-003
 1053 3.3583e-003
 1054 3.3839e-003
 1055 3.3842e-003
 1056 3.3877e-003
 1057 3.3890e-003
 1058 3.3932e-003
 1059 3.3986e-003
 1060 3.3988e-003
 1061 3.4055e-003
 1062 3.4158e-003
 1063 3.4223e-003
 1064 3.4348e-003
 1065 3.4374e-003
 1066 3.4483e-003
 1067 3.4511e-003
 1068 3.4597e-003
 1069 3.4631e-003
 1070 3.4766e-003
 1071 3.4814e-003
 1072 3.4841e-003
 1073 3.5007e-003
 1074 3.5054e-003
 1075 3.5065e-003
 1076 3.5258e-003
 1077 3.5258e-003
 1078 3.5367e-003
 1079 3.5460e-003
 1080 3.5483e-003
 1081 3.5654e-003
 1082 3.5654e-003
 1083 3.5665e-003
 1084 3.5715e-003
 1085 3.5715e-003
 1086 3.5728e-003
 1087 3.5765e-003
 1088 3.5874e-003
 1089 3.5920e-003
 1090 3.6041e-003
 1091 3.6083e-003
 1092 3.6099e-003
 1093 3.6121e-003
 1094 3.6124e-003
 1095 3.6189e-003
 1096 3.6311e-003
 1097 3.6537e-003
 1098 3.6691e-003
 1099 3.6712e-003
 1100 3.6712e-003
 1101 3.6771e-003
 1102 3.6789e-003
 1103 3.6841e-003
 1104 3.6899e-003
 1105 3.6899e-003
 1106 3.6913e-003
 1107 3.7053e-003
 1108 3.7214e-003
 1109 3.7221e-003
 1110 3.7263e-003
 1111 3.7302e-003
 1112 3.7302e-003
 1113 3.7368e-003
 1114 3.7404e-003
 1115 3.7498e-003
 1116 3.7498e-003
 1117 3.7584e-003
 1118 3.7780e-003
 1119 3.7819e-003
 1120 3.7830e-003
 1121 3.7887e-003
 1122 3.7927e-003
 1123 3.8000e-003
 1124 3.8111e-003
 1125 3.8311e-003
 1126 3.8319e-003
 1127 3.8518e-003
 1128 3.8626e-003
 1129 3.8747e-003
 1130 3.8854e-003
 1131 3.8854e-003
 1132 3.8865e-003
 1133 3.8913e-003
 1134 3.8938e-003
 1135 3.8975e-003
 1136 3.9127e-003
 1137 3.9127e-003
 1138 3.9155e-003
 1139 3.9170e-003
 1140 3.9183e-003
 1141 3.9183e-003
 1142 3.9183e-003
 1143 3.9183e-003
 1144 3.9274e-003
 1145 3.9338e-003
 1146 3.9338e-003
 1147 3.9338e-003
 1148 3.9380e-003
 1149 3.9384e-003
 1150 3.9409e-003
 1151 3.9415e-003
 1152 3.9436e-003
 1153 3.9463e-003
 1154 3.9644e-003
 1155 3.9648e-003
 1156 3.9750e-003
 1157 3.9750e-003
 1158 3.9750e-003
 1159 3.9789e-003
 1160 3.9848e-003
 1161 4.0098e-003
 1162 4.0098e-003
 1163 4.0120e-003
 1164 4.0145e-003
 1165 4.0145e-003
 1166 4.0145e-003
 1167 4.0155e-003
 1168 4.0158e-003
 1169 4.0163e-003
 1170 4.0192e-003
 1171 4.0192e-003
 1172 4.0203e-003
 1173 4.0214e-003
 1174 4.0214e-003
 1175 4.0215e-003
 1176 4.0344e-003
 1177 4.0367e-003
 1178 4.0462e-003
 1179 4.0462e-003
 1180 4.0518e-003
 1181 4.0551e-003
 1182 4.0580e-003
 1183 4.0636e-003
 1184 4.0646e-003
 1185 4.0774e-003
 1186 4.0781e-003
 1187 4.0816e-003
 1188 4.0844e-003
 1189 4.0849e-003
 1190 4.0866e-003
 1191 4.0866e-003
 1192 4.0932e-003
 1193 4.0941e-003
 1194 4.1105e-003
 1195 4.1105e-003
 1196 4.1105e-003
 1197 4.1105e-003
 1198 4.1105e-003
 1199 4.1191e-003
 1200 4.1411e-003
 1201 4.1416e-003
 1202 4.1520e-003
 1203 4.1531e-003
 1204 4.1531e-003
 1205 4.1574e-003
 1206 4.1574e-003
 1207 4.1574e-003
 1208 4.1574e-003
 1209 4.1625e-003
 1210 4.1625e-003
 1211 4.1711e-003
 1212 4.1721e-003
 1213 4.1721e-003
 1214 4.1721e-003
 1215 4.1721e-003
 1216 4.1881e-003
 1217 4.1881e-003
 1218 4.1989e-003
 1219 4.1989e-003
 1220 4.1989e-003
 1221 4.2001e-003
 1222 4.2001e-003
 1223 4.2001e-003
 1224 4.2001e-003
 1225 4.2036e-003
 1226 4.2036e-003
 1227 4.2061e-003
 1228 4.2109e-003
 1229 4.2109e-003
 1230 4.2139e-003
 1231 4.2186e-003
 1232 4.2226e-003
 1233 4.2244e-003
 1234 4.2275e-003
 1235 4.2275e-003
 1236 4.2387e-003
 1237 4.2387e-003
 1238 4.2387e-003
 1239 4.2434e-003
 1240 4.2464e-003
 1241 4.2487e-003
 1242 4.2498e-003
 1243 4.2503e-003
 1244 4.2503e-003
 1245 4.2503e-003
 1246 4.2536e-003
 1247 4.2548e-003
 1248 4.2628e-003
 1249 4.2653e-003
 1250 4.2672e-003
 1251 4.2672e-003
 1252 4.2806e-003
 1253 4.2806e-003
 1254 4.2839e-003
 1255 4.2846e-003
 1256 4.2902e-003
 1257 4.2902e-003
 1258 4.2946e-003
 1259 4.2949e-003
 1260 4.3101e-003
 1261 4.3101e-003
 1262 4.3198e-003
 1263 4.3198e-003
 1264 4.3198e-003
 1265 4.3209e-003
 1266 4.3212e-003
 1267 4.3264e-003
 1268 4.3317e-003
 1269 4.3317e-003
 1270 4.3317e-003
 1271 4.3348e-003
 1272 4.3370e-003
 1273 4.3393e-003
 1274 4.3393e-003
 1275 4.3393e-003
 1276 4.3498e-003
 1277 4.3630e-003
 1278 4.3638e-003
 1279 4.3638e-003
 1280 4.3670e-003
 1281 4.3685e-003
 1282 4.3705e-003
 1283 4.3715e-003
 1284 4.3745e-003
 1285 4.3745e-003
 1286 4.3745e-003
 1287 4.3746e-003
 1288 4.3746e-003
 1289 4.3754e-003
 1290 4.3786e-003
 1291 4.3786e-003
 1292 4.3790e-003
 1293 4.3790e-003
 1294 4.3790e-003
 1295 4.3807e-003
 1296 4.3807e-003
 1297 4.3868e-003
 1298 4.3942e-003
 1299 4.3942e-003
 1300 4.3942e-003
 1301 4.4057e-003
 1302 4.4057e-003
 1303 4.4057e-003
 1304 4.4072e-003
 1305 4.4113e-003
 1306 4.4117e-003
 1307 4.4165e-003
 1308 4.4165e-003
 1309 4.4278e-003
 1310 4.4287e-003
 1311 4.4287e-003
 1312 4.4287e-003
 1313 4.4287e-003
 1314 4.4334e-003
 1315 4.4334e-003
 1316 4.4334e-003
 1317 4.4334e-003
 1318 4.4432e-003
 1319 4.4432e-003
 1320 4.4489e-003
 1321 4.4489e-003
 1322 4.4498e-003
 1323 4.4625e-003
 1324 4.4644e-003
 1325 4.4647e-003
 1326 4.4710e-003
 1327 4.4719e-003
 1328 4.4752e-003
 1329 4.4830e-003
 1330 4.4830e-003
 1331 4.4830e-003
 1332 4.4883e-003
 1333 4.4883e-003
 1334 4.4901e-003
 1335 4.4941e-003
 1336 4.4941e-003
 1337 4.4941e-003
 1338 4.4958e-003
 1339 4.4958e-003
 1340 4.4958e-003
 1341 4.4989e-003
 1342 4.5099e-003
 1343 4.5125e-003
 1344 4.5245e-003
 1345 4.5245e-003
 1346 4.5254e-003
 1347 4.5297e-003
 1348 4.5297e-003
 1349 4.5372e-003
 1350 4.5388e-003
 1351 4.5442e-003
 1352 4.5442e-003
 1353 4.5442e-003
 1354 4.5514e-003
 1355 4.5514e-003
 1356 4.5514e-003
 1357 4.5514e-003
 1358 4.5514e-003
 1359 4.5558e-003
 1360 4.5558e-003
 1361 4.5558e-003
 1362 4.5558e-003
 1363 4.5569e-003
 1364 4.5569e-003
 1365 4.5614e-003
 1366 4.5620e-003
 1367 4.5620e-003
 1368 4.5678e-003
 1369 4.5680e-003
 1370 4.5739e-003
 1371 4.5739e-003
 1372 4.5760e-003
 1373 4.5760e-003
 1374 4.5774e-003
 1375 4.5774e-003
 1376 4.5774e-003
 1377 4.5774e-003
 1378 4.5774e-003
 1379 4.5774e-003
 1380 4.5774e-003
 1381 4.5774e-003
 1382 4.5774e-003
 1383 4.5774e-003
 1384 4.5774e-003
 1385 4.5845e-003
 1386 4.5859e-003
 1387 4.5986e-003
 1388 4.5986e-003
 1389 4.5986e-003
 1390 4.5986e-003
 1391 4.5986e-003
 1392 4.5986e-003
 1393 4.5986e-003
 1394 4.5986e-003
 1395 4.5986e-003
 1396 4.6196e-003
 1397 4.6196e-003
 1398 4.6197e-003
 1399 4.6214e-003
 1400 4.6214e-003
 1401 4.6214e-003
 1402 4.6214e-003
 1403 4.6225e-003
 1404 4.6234e-003
 1405 4.6375e-003
 1406 4.6427e-003
 1407 4.6427e-003
 1408 4.6429e-003
 1409 4.6429e-003
 1410 4.6429e-003
 1411 4.6429e-003
 1412 4.6502e-003
 1413 4.6502e-003
 1414 4.6532e-003
 1415 4.6570e-003
 1416 4.6586e-003
 1417 4.6631e-003
 1418 4.6631e-003
 1419 4.6631e-003
 1420 4.6631e-003
 1421 4.6631e-003
 1422 4.6631e-003
 1423 4.6631e-003
 1424 4.6656e-003
 1425 4.6656e-003
 1426 4.6656e-003
 1427 4.6656e-003
 1428 4.6656e-003
 1429 4.6656e-003
 1430 4.6656e-003
 1431 4.6656e-003
 1432 4.6656e-003
 1433 4.6656e-003
 1434 4.6656e-003
 1435 4.6661e-003
 1436 4.6661e-003
 1437 4.6661e-003
 1438 4.6699e-003
 1439 4.6699e-003
 1440 4.6715e-003
 1441 4.6715e-003
 1442 4.6715e-003
 1443 4.6715e-003
 1444 4.6739e-003
 1445 4.6739e-003
 1446 4.6739e-003
 1447 4.6739e-003
 1448 4.6785e-003
 1449 4.6789e-003
 1450 4.6794e-003
 1451 4.6794e-003
 1452 4.6795e-003
 1453 4.6795e-003
 1454 4.6909e-003
 1455 4.6909e-003
 1456 4.6929e-003
 1457 4.6929e-003
 1458 4.6929e-003
 1459 4.6929e-003
 1460 4.6929e-003
 1461 4.6961e-003
 1462 4.6961e-003
 1463 4.6961e-003
 1464 4.6961e-003
 1465 4.6961e-003
 1466 4.6961e-003
 1467 4.6964e-003
 1468 4.6964e-003
 1469 4.6964e-003
 1470 4.7061e-003
 1471 4.7083e-003
 1472 4.7148e-003
 1473 4.7148e-003
 1474 4.7270e-003
 1475 4.7270e-003
 1476 4.7270e-003
 1477 4.7270e-003
 1478 4.7270e-003
 1479 4.7270e-003
 1480 4.7270e-003
 1481 4.7361e-003
 1482 4.7380e-003
 1483 4.7380e-003
 1484 4.7384e-003
 1485 4.7384e-003
 1486 4.7414e-003
 1487 4.7414e-003
 1488 4.7414e-003
 1489 4.7414e-003
 1490 4.7429e-003
 1491 4.7429e-003
 1492 4.7429e-003
 1493 4.7440e-003
 1494 4.7463e-003
 1495 4.7518e-003
 1496 4.7518e-003
 1497 4.7518e-003
 1498 4.7576e-003
 1499 4.7576e-003

==> f10-geom-rate-MEA.dat <==

     1    0.00000e+000 
     2    5.54802e-006 
     3    1.11254e-005 
     4    1.67430e-005 
     5    2.27664e-005 
     6    2.87861e-005 
     7    3.47325e-005 
     8    4.13181e-005 
     9    4.70216e-005 
    10    5.33231e-005 
    11    5.99585e-005 
    12    6.57005e-005 
    13    7.21071e-005 
    14    7.77544e-005 
    15    8.41947e-005 
    16    9.00369e-005 
    17    9.63977e-005 
    18    1.03087e-004 
    19    1.08424e-004 
    20    1.15501e-004 
    21    1.20896e-004 
    22    1.27402e-004 
    23    1.34333e-004 
    24    1.40057e-004 
    25    1.47987e-004 
    26    1.56068e-004 
    27    1.63178e-004 
    28    1.70407e-004 
    29    1.79363e-004 
    30    1.85790e-004 
    31    1.94110e-004 
    32    2.00621e-004 
    33    2.09001e-004 
    34    2.17850e-004 
    35    2.25659e-004 
    36    2.36299e-004 
    37    2.43528e-004 
    38    2.52573e-004 
    39    2.61841e-004 
    40    2.70709e-004 
    41    2.79153e-004 
    42    2.88561e-004 
    43    2.96971e-004 
    44    3.06389e-004 
    45    3.15934e-004 
    46    3.25649e-004 
    47    3.33428e-004 
    48    3.44991e-004 
    49    3.55309e-004 
    50    3.63697e-004 
    51    3.73358e-004 
    52    3.82879e-004 
    53    3.93977e-004 
    54    4.05684e-004 
    55    4.14438e-004 
    56    4.22194e-004 
    57    4.31306e-004 
    58    4.41129e-004 
    59    4.47784e-004 
    60    4.55520e-004 
    61    4.62297e-004 
    62    4.71511e-004 
    63    4.80181e-004 
    64    4.88190e-004 
    65    4.93905e-004 
    66    5.00531e-004 
    67    5.05462e-004 
    68    5.09239e-004 
    69    5.13479e-004 
    70    5.19371e-004 
    71    5.23745e-004 
    72    5.28438e-004 
    73    5.33831e-004 
    74    5.37177e-004 
    75    5.41518e-004 
    76    5.45536e-004 
    77    5.48221e-004 
    78    5.49625e-004 
    79    5.52563e-004 
    80    5.54801e-004 
    81    5.56775e-004 
    82    5.58212e-004 
    83    5.60341e-004 
    84    5.62270e-004 
    85    5.63826e-004 
    86    5.66500e-004 
    87    5.68232e-004 
    88    5.69738e-004 
    89    5.71101e-004 
    90    5.72585e-004 
    91    5.73615e-004 
    92    5.74979e-004 
    93    5.76321e-004 
    94    5.77463e-004 
    95    5.77925e-004 
    96    5.78873e-004 
    97    5.79944e-004 
    98    5.81185e-004 
    99    5.81818e-004 
   100    5.82316e-004 
   101    5.88903e-004 
   102    5.96253e-004 
   103    6.01276e-004 
   104    6.06823e-004 
   105    6.10421e-004 
   106    6.12641e-004 
   107    6.16847e-004 
   108    6.20975e-004 
   109    6.24289e-004 
   110    6.28098e-004 
   111    6.31464e-004 
   112    6.34314e-004 
   113    6.37515e-004 
   114    6.40857e-004 
   115    6.44150e-004 
   116    6.48123e-004 
   117    6.52197e-004 
   118    6.54397e-004 
   119    6.57613e-004 
   120    6.58800e-004 
   121    6.62345e-004 
   122    6.65129e-004 
   123    6.67250e-004 
   124    6.70633e-004 
   125    6.72704e-004 
   126    6.74533e-004 
   127    6.77751e-004 
   128    6.80641e-004 
   129    6.82992e-004 
   130    6.86353e-004 
   131    6.88309e-004 
   132    6.90279e-004 
   133    6.93300e-004 
   134    6.95420e-004 
   135    6.98451e-004 
   136    7.01374e-004 
   137    7.05121e-004 
   138    7.06254e-004 
   139    7.08697e-004 
   140    7.10303e-004 
   141    7.12365e-004 
   142    7.15192e-004 
   143    7.17645e-004 
   144    7.19925e-004 
   145    7.21805e-004 
   146    7.24340e-004 
   147    7.26902e-004 
   148    7.29857e-004 
   149    7.31382e-004 
   150    7.32606e-004 
   151    7.36512e-004 
   152    7.39205e-004 
   153    7.41891e-004 
   154    7.44787e-004 
   155    7.47300e-004 
   156    7.48864e-004 
   157    7.50413e-004 
   158    7.52475e-004 
   159    7.53966e-004 
   160    7.56306e-004 
   161    7.59160e-004 
   162    7.61158e-004 
   163    7.62693e-004 
   164    7.64237e-004 
   165    7.66253e-004 
   166    7.68776e-004 
   167    7.70277e-004 
   168    7.71097e-004 
   169    7.72507e-004 
   170    7.73670e-004 
   171    7.74974e-004 
   172    7.77018e-004 
   173    7.78273e-004 
   174    7.79162e-004 
   175    7.80276e-004 
   176    7.82575e-004 
   177    7.84574e-004 
   178    7.86549e-004 
   179    7.88449e-004 
   180    7.89690e-004 
   181    7.90467e-004 
   182    7.91868e-004 
   183    7.93701e-004 
   184    7.94517e-004 
   185    7.95863e-004 
   186    7.97406e-004 
   187    7.99095e-004 
   188    8.00439e-004 
   189    8.01402e-004 
   190    8.02575e-004 
   191    8.03828e-004 
   192    8.04745e-004 
   193    8.06958e-004 
   194    8.07889e-004 
   195    8.09378e-004 
   196    8.10696e-004 
   197    8.12863e-004 
   198    8.13874e-004 
   199    8.16255e-004 
   200    8.17902e-004 
   201    8.24634e-004 
   202    8.29989e-004 
   203    8.35513e-004 
   204    8.39404e-004 
   205    8.44920e-004 
   206    8.51594e-004 
   207    8.57271e-004 
   208    8.62216e-004 
   209    8.68487e-004 
   210    8.73828e-004 
   211    8.78002e-004 
   212    8.81700e-004 
   213    8.87598e-004 
   214    8.93128e-004 
   215    8.97334e-004 
   216    9.02082e-004 
   217    9.07693e-004 
   218    9.12354e-004 
   219    9.17526e-004 
   220    9.22526e-004 
   221    9.26744e-004 
   222    9.30965e-004 
   223    9.35669e-004 
   224    9.40102e-004 
   225    9.44404e-004 
   226    9.47488e-004 
   227    9.52080e-004 
   228    9.57956e-004 
   229    9.62549e-004 
   230    9.65687e-004 
   231    9.70332e-004 
   232    9.74343e-004 
   233    9.79831e-004 
   234    9.83136e-004 
   235    9.86560e-004 
   236    9.89787e-004 
   237    9.92140e-004 
   238    9.96410e-004 
   239    1.00028e-003 
   240    1.00321e-003 
   241    1.00958e-003 
   242    1.01331e-003 
   243    1.01743e-003 
   244    1.02163e-003 
   245    1.02526e-003 
   246    1.02774e-003 
   247    1.03061e-003 
   248    1.03321e-003 
   249    1.03883e-003 
   250    1.04174e-003 
   251    1.04421e-003 
   252    1.04730e-003 
   253    1.05032e-003 
   254    1.05448e-003 
   255    1.05711e-003 
   256    1.06013e-003 
   257    1.06364e-003 
   258    1.06586e-003 
   259    1.06949e-003 
   260    1.07138e-003 
   261    1.07411e-003 
   262    1.07811e-003 
   263    1.07996e-003 
   264    1.08329e-003 
   265    1.08522e-003 
   266    1.08708e-003 
   267    1.08966e-003 
   268    1.09271e-003 
   269    1.09639e-003 
   270    1.09894e-003 
   271    1.10120e-003 
   272    1.10425e-003 
   273    1.10664e-003 
   274    1.10972e-003 
   275    1.11172e-003 
   276    1.11395e-003 
   277    1.11637e-003 
   278    1.11810e-003 
   279    1.12123e-003 
   280    1.12234e-003 
   281    1.12426e-003 
   282    1.12751e-003 
   283    1.12977e-003 
   284    1.13167e-003 
   285    1.13320e-003 
   286    1.13529e-003 
   287    1.13798e-003 
   288    1.14034e-003 
   289    1.14193e-003 
   290    1.14392e-003 
   291    1.14687e-003 
   292    1.14919e-003 
   293    1.15097e-003 
   294    1.15301e-003 
   295    1.15525e-003 
   296    1.15783e-003 
   297    1.15990e-003 
   298    1.16154e-003 
   299    1.16382e-003 
   300    1.16661e-003 
   301    1.17090e-003 
   302    1.17705e-003 
   303    1.18210e-003 
   304    1.18785e-003 
   305    1.19281e-003 
   306    1.19763e-003 
   307    1.20211e-003 
   308    1.20826e-003 
   309    1.21473e-003 
   310    1.21980e-003 
   311    1.22408e-003 
   312    1.23024e-003 
   313    1.23700e-003 
   314    1.24139e-003 
   315    1.24879e-003 
   316    1.25496e-003 
   317    1.25929e-003 
   318    1.26289e-003 
   319    1.26700e-003 
   320    1.27235e-003 
   321    1.27770e-003 
   322    1.28251e-003 
   323    1.28695e-003 
   324    1.29388e-003 
   325    1.29859e-003 
   326    1.30258e-003 
   327    1.30653e-003 
   328    1.31220e-003 
   329    1.31619e-003 
   330    1.32063e-003 
   331    1.32456e-003 
   332    1.32854e-003 
   333    1.33214e-003 
   334    1.33689e-003 
   335    1.34165e-003 
   336    1.34728e-003 
   337    1.35205e-003 
   338    1.35669e-003 
   339    1.36079e-003 
   340    1.36519e-003 
   341    1.36823e-003 
   342    1.37255e-003 
   343    1.37603e-003 
   344    1.38010e-003 
   345    1.38488e-003 
   346    1.38914e-003 
   347    1.39306e-003 
   348    1.39700e-003 
   349    1.40192e-003 
   350    1.40754e-003 
   351    1.41219e-003 
   352    1.41590e-003 
   353    1.42005e-003 
   354    1.42679e-003 
   355    1.43070e-003 
   356    1.43386e-003 
   357    1.43812e-003 
   358    1.44301e-003 
   359    1.44707e-003 
   360    1.45031e-003 
   361    1.45518e-003 
   362    1.45864e-003 
   363    1.46267e-003 
   364    1.46751e-003 
   365    1.47076e-003 
   366    1.47435e-003 
   367    1.47830e-003 
   368    1.48264e-003 
   369    1.48766e-003 
   370    1.49236e-003 
   371    1.49610e-003 
   372    1.49823e-003 
   373    1.50338e-003 
   374    1.50806e-003 
   375    1.51027e-003 
   376    1.51619e-003 
   377    1.51945e-003 
   378    1.52275e-003 
   379    1.52593e-003 
   380    1.52881e-003 
   381    1.53330e-003 
   382    1.53655e-003 
   383    1.54060e-003 
   384    1.54474e-003 
   385    1.54909e-003 
   386    1.55230e-003 
   387    1.55424e-003 
   388    1.55810e-003 
   389    1.56169e-003 
   390    1.56556e-003 
   391    1.56919e-003 
   392    1.57365e-003 
   393    1.57760e-003 
   394    1.58097e-003 
   395    1.58626e-003 
   396    1.59011e-003 
   397    1.59475e-003 
   398    1.59847e-003 
   399    1.60068e-003 
   400    1.60400e-003 
   401    1.60851e-003 
   402    1.61371e-003 
   403    1.62119e-003 
   404    1.62862e-003 
   405    1.63470e-003 
   406    1.64481e-003 
   407    1.65145e-003 
   408    1.66118e-003 
   409    1.66871e-003 
   410    1.67708e-003 
   411    1.68409e-003 
   412    1.69032e-003 
   413    1.69996e-003 
   414    1.70766e-003 
   415    1.71538e-003 
   416    1.72377e-003 
   417    1.73327e-003 
   418    1.73815e-003 
   419    1.74605e-003 
   420    1.75402e-003 
   421    1.76463e-003 
   422    1.76982e-003 
   423    1.77949e-003 
   424    1.78620e-003 
   425    1.79426e-003 
   426    1.80357e-003 
   427    1.81599e-003 
   428    1.82534e-003 
   429    1.83363e-003 
   430    1.84218e-003 
   431    1.85086e-003 
   432    1.85837e-003 
   433    1.86862e-003 
   434    1.87882e-003 
   435    1.88635e-003 
   436    1.89831e-003 
   437    1.90801e-003 
   438    1.91816e-003 
   439    1.92722e-003 
   440    1.93455e-003 
   441    1.94367e-003 
   442    1.95280e-003 
   443    1.96176e-003 
   444    1.96900e-003 
   445    1.98142e-003 
   446    1.98922e-003 
   447    1.99810e-003 
   448    2.00521e-003 
   449    2.01220e-003 
   450    2.02136e-003 
   451    2.02921e-003 
   452    2.04012e-003 
   453    2.04939e-003 
   454    2.05934e-003 
   455    2.06751e-003 
   456    2.07565e-003 
   457    2.08617e-003 
   458    2.09730e-003 
   459    2.10513e-003 
   460    2.11588e-003 
   461    2.12249e-003 
   462    2.12814e-003 
   463    2.13671e-003 
   464    2.14669e-003 
   465    2.15157e-003 
   466    2.15719e-003 
   467    2.16526e-003 
   468    2.17490e-003 
   469    2.18173e-003 
   470    2.19216e-003 
   471    2.20082e-003 
   472    2.20880e-003 
   473    2.22034e-003 
   474    2.23027e-003 
   475    2.23865e-003 
   476    2.24686e-003 
   477    2.25323e-003 
   478    2.26023e-003 
   479    2.27879e-003 
   480    2.29133e-003 
   481    2.30116e-003 
   482    2.31454e-003 
   483    2.32742e-003 
   484    2.33450e-003 
   485    2.34496e-003 
   486    2.35225e-003 
   487    2.36065e-003 
   488    2.37109e-003 
   489    2.37916e-003 
   490    2.38546e-003 
   491    2.39573e-003 
   492    2.40152e-003 
   493    2.41588e-003 
   494    2.42435e-003 
   495    2.43286e-003 
   496    2.44367e-003 
   497    2.45314e-003 
   498    2.46379e-003 
   499    2.47326e-003 
   500    2.48402e-003 
   501    2.48916e-003 
   502    2.49656e-003 
   503    2.50503e-003 
   504    2.51387e-003 
   505    2.52535e-003 
   506    2.53891e-003 
   507    2.55051e-003 
   508    2.55993e-003 
   509    2.57529e-003 
   510    2.58349e-003 
   511    2.59443e-003 
   512    2.60490e-003 
   513    2.61684e-003 
   514    2.62742e-003 
   515    2.63982e-003 
   516    2.64948e-003 
   517    2.65954e-003 
   518    2.67503e-003 
   519    2.68611e-003 
   520    2.69809e-003 
   521    2.70850e-003 
   522    2.72141e-003 
   523    2.73357e-003 
   524    2.74339e-003 
   525    2.75183e-003 
   526    2.76843e-003 
   527    2.78298e-003 
   528    2.79272e-003 
   529    2.81352e-003 
   530    2.83015e-003 
   531    2.84253e-003 
   532    2.85573e-003 
   533    2.86477e-003 
   534    2.88104e-003 
   535    2.88891e-003 
   536    2.90189e-003 
   537    2.90852e-003 
   538    2.91718e-003 
   539    2.92704e-003 
   540    2.94170e-003 
   541    2.95481e-003 
   542    2.96642e-003 
   543    2.97650e-003 
   544    2.98507e-003 
   545    2.99589e-003 
   546    3.00649e-003 
   547    3.01986e-003 
   548    3.03178e-003 
   549    3.04149e-003 
   550    3.05050e-003 
   551    3.05962e-003 
   552    3.06983e-003 
   553    3.08042e-003 
   554    3.09121e-003 
   555    3.10628e-003 
   556    3.12164e-003 
   557    3.13126e-003 
   558    3.14136e-003 
   559    3.14852e-003 
   560    3.15803e-003 
   561    3.16605e-003 
   562    3.17394e-003 
   563    3.19480e-003 
   564    3.20363e-003 
   565    3.21078e-003 
   566    3.21857e-003 
   567    3.22546e-003 
   568    3.23458e-003 
   569    3.24216e-003 
   570    3.24891e-003 
   571    3.26538e-003 
   572    3.27424e-003 
   573    3.28495e-003 
   574    3.30230e-003 
   575    3.30951e-003 
   576    3.31969e-003 
   577    3.33013e-003 
   578    3.33925e-003 
   579    3.34563e-003 
   580    3.35517e-003 
   581    3.36197e-003 
   582    3.37246e-003 
   583    3.38196e-003 
   584    3.39128e-003 
   585    3.40020e-003 
   586    3.40672e-003 
   587    3.41561e-003 
   588    3.42667e-003 
   589    3.43517e-003 
   590    3.45197e-003 
   591    3.46429e-003 
   592    3.47309e-003 
   593    3.48185e-003 
   594    3.49088e-003 
   595    3.50111e-003 
   596    3.50942e-003 
   597    3.51655e-003 
   598    3.52384e-003 
   599    3.53318e-003 
   600    3.54121e-003 
   601    3.54465e-003 
   602    3.55030e-003 
   603    3.55540e-003 
   604    3.56690e-003 
   605    3.57544e-003 
   606    3.58536e-003 
   607    3.59954e-003 
   608    3.61124e-003 
   609    3.62426e-003 
   610    3.63544e-003 
   611    3.64373e-003 
   612    3.65391e-003 
   613    3.66498e-003 
   614    3.67414e-003 
   615    3.68635e-003 
   616    3.69559e-003 
   617    3.70460e-003 
   618    3.71633e-003 
   619    3.72884e-003 
   620    3.74253e-003 
   621    3.74986e-003 
   622    3.75755e-003 
   623    3.77186e-003 
   624    3.78584e-003 
   625    3.79520e-003 
   626    3.80694e-003 
   627    3.81912e-003 
   628    3.82821e-003 
   629    3.83843e-003 
   630    3.85090e-003 
   631    3.86094e-003 
   632    3.86996e-003 
   633    3.88061e-003 
   634    3.89135e-003 
   635    3.90283e-003 
   636    3.91488e-003 
   637    3.92740e-003 
   638    3.93793e-003 
   639    3.94625e-003 
   640    3.95475e-003 
   641    3.96406e-003 
   642    3.97115e-003 
   643    3.97935e-003 
   644    3.98931e-003 
   645    4.00023e-003 
   646    4.01134e-003 
   647    4.02187e-003 
   648    4.03164e-003 
   649    4.03923e-003 
   650    4.05040e-003 
   651    4.05739e-003 
   652    4.06731e-003 
   653    4.07848e-003 
   654    4.09072e-003 
   655    4.09927e-003 
   656    4.10510e-003 
   657    4.11567e-003 
   658    4.12356e-003 
   659    4.13084e-003 
   660    4.14061e-003 
   661    4.14774e-003 
   662    4.15719e-003 
   663    4.16446e-003 
   664    4.17263e-003 
   665    4.18011e-003 
   666    4.18973e-003 
   667    4.19855e-003 
   668    4.20518e-003 
   669    4.21527e-003 
   670    4.22142e-003 
   671    4.22680e-003 
   672    4.23671e-003 
   673    4.24266e-003 
   674    4.24964e-003 
   675    4.25804e-003 
   676    4.26476e-003 
   677    4.27608e-003 
   678    4.28325e-003 
   679    4.29414e-003 
   680    4.30186e-003 
   681    4.30689e-003 
   682    4.31472e-003 
   683    4.32339e-003 
   684    4.33244e-003 
   685    4.33890e-003 
   686    4.34835e-003 
   687    4.35742e-003 
   688    4.36791e-003 
   689    4.37748e-003 
   690    4.38469e-003 
   691    4.39233e-003 
   692    4.39854e-003 
   693    4.40362e-003 
   694    4.41081e-003 
   695    4.41837e-003 
   696    4.42590e-003 
   697    4.43552e-003 
   698    4.44300e-003 
   699    4.45240e-003 
   700    4.45844e-003 
   701    4.46070e-003 
   702    4.46389e-003 
   703    4.47083e-003 
   704    4.47887e-003 
   705    4.48839e-003 
   706    4.50009e-003 
   707    4.51110e-003 
   708    4.52144e-003 
   709    4.53475e-003 
   710    4.54420e-003 
   711    4.55367e-003 
   712    4.56577e-003 
   713    4.57918e-003 
   714    4.58866e-003 
   715    4.60073e-003 
   716    4.61148e-003 
   717    4.62199e-003 
   718    4.63458e-003 
   719    4.64549e-003 
   720    4.65654e-003 
   721    4.66512e-003 
   722    4.67353e-003 
   723    4.68405e-003 
   724    4.69155e-003 
   725    4.70099e-003 
   726    4.71121e-003 
   727    4.72058e-003 
   728    4.73007e-003 
   729    4.74035e-003 
   730    4.74849e-003 
   731    4.75741e-003 
   732    4.76394e-003 
   733    4.77586e-003 
   734    4.78422e-003 
   735    4.79262e-003 
   736    4.80179e-003 
   737    4.81131e-003 
   738    4.82063e-003 
   739    4.82801e-003 
   740    4.83556e-003 
   741    4.84180e-003 
   742    4.85178e-003 
   743    4.86244e-003 
   744    4.86973e-003 
   745    4.87675e-003 
   746    4.88620e-003 
   747    4.89386e-003 
   748    4.90204e-003 
   749    4.90872e-003 
   750    4.91616e-003 
   751    4.92156e-003 
   752    4.92764e-003 
   753    4.93495e-003 
   754    4.94011e-003 
   755    4.95465e-003 
   756    4.96101e-003 
   757    4.96756e-003 
   758    4.97511e-003 
   759    4.98245e-003 
   760    4.99006e-003 
   761    4.99879e-003 
   762    5.00503e-003 
   763    5.01185e-003 
   764    5.01725e-003 
   765    5.02221e-003 
   766    5.02768e-003 
   767    5.03351e-003 
   768    5.03777e-003 
   769    5.04613e-003 
   770    5.05024e-003 
   771    5.05858e-003 
   772    5.06207e-003 
   773    5.06687e-003 
   774    5.07540e-003 
   775    5.08489e-003 
   776    5.08935e-003 
   777    5.09602e-003 
   778    5.10115e-003 
   779    5.10561e-003 
   780    5.11201e-003 
   781    5.11677e-003 
   782    5.12107e-003 
   783    5.12911e-003 
   784    5.13488e-003 
   785    5.14028e-003 
   786    5.14587e-003 
   787    5.15105e-003 
   788    5.15651e-003 
   789    5.16334e-003 
   790    5.16720e-003 
   791    5.17281e-003 
   792    5.17796e-003 
   793    5.18199e-003 
   794    5.18899e-003 
   795    5.19709e-003 
   796    5.20310e-003 
   797    5.20739e-003 
   798    5.21415e-003 
   799    5.21855e-003 
   800    5.22566e-003 
   801    5.22779e-003 
   802    5.23260e-003 
   803    5.24186e-003 
   804    5.25035e-003 
   805    5.25879e-003 
   806    5.26915e-003 
   807    5.28216e-003 
   808    5.29479e-003 
   809    5.30365e-003 
   810    5.31367e-003 
   811    5.32410e-003 
   812    5.33939e-003 
   813    5.35105e-003 
   814    5.35896e-003 
   815    5.36868e-003 
   816    5.37891e-003 
   817    5.38501e-003 
   818    5.39370e-003 
   819    5.39975e-003 
   820    5.40783e-003 
   821    5.41889e-003 
   822    5.42926e-003 
   823    5.43847e-003 
   824    5.44497e-003 
   825    5.45559e-003 
   826    5.46412e-003 
   827    5.47075e-003 
   828    5.47821e-003 
   829    5.48527e-003 
   830    5.49505e-003 
   831    5.50196e-003 
   832    5.50879e-003 
   833    5.51545e-003 
   834    5.52230e-003 
   835    5.52807e-003 
   836    5.53536e-003 
   837    5.54091e-003 
   838    5.54897e-003 
   839    5.55312e-003 
   840    5.55842e-003 
   841    5.56282e-003 
   842    5.57010e-003 
   843    5.57574e-003 
   844    5.58128e-003 
   845    5.58704e-003 
   846    5.59545e-003 
   847    5.59891e-003 
   848    5.60557e-003 
   849    5.61006e-003 
   850    5.61455e-003 
   851    5.62050e-003 
   852    5.62633e-003 
   853    5.62970e-003 
   854    5.63455e-003 
   855    5.63897e-003 
   856    5.64174e-003 
   857    5.64512e-003 
   858    5.64702e-003 
   859    5.65067e-003 
   860    5.65461e-003 
   861    5.66316e-003 
   862    5.66628e-003 
   863    5.67000e-003 
   864    5.67168e-003 
   865    5.67522e-003 
   866    5.67945e-003 
   867    5.68527e-003 
   868    5.69146e-003 
   869    5.69622e-003 
   870    5.70007e-003 
   871    5.70387e-003 
   872    5.70717e-003 
   873    5.71107e-003 
   874    5.71456e-003 
   875    5.71788e-003 
   876    5.72180e-003 
   877    5.72573e-003 
   878    5.72833e-003 
   879    5.73478e-003 
   880    5.73766e-003 
   881    5.74069e-003 
   882    5.74569e-003 
   883    5.74789e-003 
   884    5.75130e-003 
   885    5.75360e-003 
   886    5.75806e-003 
   887    5.76381e-003 
   888    5.76695e-003 
   889    5.77120e-003 
   890    5.77712e-003 
   891    5.77879e-003 
   892    5.78283e-003 
   893    5.78448e-003 
   894    5.78822e-003 
   895    5.79160e-003 
   896    5.79355e-003 
   897    5.79497e-003 
   898    5.79900e-003 
   899    5.80333e-003 
   900    5.80656e-003 
   901    5.81209e-003 
   902    5.81813e-003 
   903    5.82664e-003 
   904    5.84038e-003 
   905    5.85044e-003 
   906    5.86109e-003 
   907    5.87162e-003 
   908    5.88166e-003 
   909    5.89131e-003 
   910    5.90082e-003 
   911    5.90854e-003 
   912    5.91659e-003 
   913    5.92337e-003 
   914    5.93169e-003 
   915    5.93935e-003 
   916    5.94801e-003 
   917    5.95489e-003 
   918    5.96130e-003 
   919    5.96656e-003 
   920    5.97273e-003 
   921    5.98272e-003 
   922    5.98875e-003 
   923    5.99253e-003 
   924    5.99954e-003 
   925    6.00371e-003 
   926    6.01088e-003 
   927    6.01537e-003 
   928    6.02126e-003 
   929    6.02564e-003 
   930    6.02879e-003 
   931    6.03229e-003 
   932    6.03521e-003 
   933    6.03975e-003 
   934    6.04385e-003 
   935    6.04724e-003 
   936    6.05115e-003 
   937    6.05398e-003 
   938    6.05744e-003 
   939    6.06137e-003 
   940    6.06466e-003 
   941    6.06920e-003 
   942    6.07375e-003 
   943    6.07688e-003 
   944    6.08061e-003 
   945    6.08581e-003 
   946    6.09035e-003 
   947    6.09427e-003 
   948    6.09767e-003 
   949    6.10147e-003 
   950    6.10318e-003 
   951    6.10494e-003 
   952    6.10666e-003 
   953    6.11017e-003 
   954    6.11297e-003 
   955    6.11666e-003 
   956    6.12135e-003 
   957    6.12653e-003 
   958    6.12908e-003 
   959    6.13268e-003 
   960    6.13471e-003 
   961    6.13801e-003 
   962    6.14095e-003 
   963    6.14320e-003 
   964    6.14464e-003 
   965    6.14672e-003 
   966    6.14794e-003 
   967    6.14930e-003 
   968    6.15220e-003 
   969    6.15484e-003 
   970    6.15625e-003 
   971    6.15778e-003 
   972    6.16053e-003 
   973    6.16492e-003 
   974    6.16629e-003 
   975    6.16890e-003 
   976    6.17191e-003 
   977    6.17368e-003 
   978    6.17440e-003 
   979    6.17676e-003 
   980    6.17764e-003 
   981    6.17979e-003 
   982    6.18209e-003 
   983    6.18286e-003 
   984    6.18509e-003 
   985    6.18724e-003 
   986    6.18882e-003 
   987    6.19158e-003 
   988    6.19414e-003 
   989    6.19510e-003 
   990    6.19597e-003 
   991    6.19854e-003 
   992    6.19970e-003 
   993    6.20206e-003 
   994    6.20333e-003 
   995    6.20397e-003 
   996    6.20499e-003 
   997    6.20693e-003 
   998    6.20938e-003 
   999    6.21121e-003 
  1000    6.21253e-003 
  1001    6.21737e-003 
  1002    6.22389e-003 
  1003    6.23177e-003 
  1004    6.24295e-003 
  1005    6.25327e-003 
  1006    6.26112e-003 
  1007    6.27378e-003 
  1008    6.28244e-003 
  1009    6.29097e-003 
  1010    6.29743e-003 
  1011    6.30611e-003 
  1012    6.31172e-003 
  1013    6.32075e-003 
  1014    6.32727e-003 
  1015    6.33433e-003 
  1016    6.33765e-003 
  1017    6.34358e-003 
  1018    6.34781e-003 
  1019    6.35347e-003 
  1020    6.35899e-003 
  1021    6.36322e-003 
  1022    6.36645e-003 
  1023    6.37195e-003 
  1024    6.37664e-003 
  1025    6.38070e-003 
  1026    6.38631e-003 
  1027    6.38819e-003 
  1028    6.39214e-003 
  1029    6.39391e-003 
  1030    6.39754e-003 
  1031    6.39963e-003 
  1032    6.40288e-003 
  1033    6.40642e-003 
  1034    6.41037e-003 
  1035    6.41284e-003 
  1036    6.41516e-003 
  1037    6.41786e-003 
  1038    6.42086e-003 
  1039    6.42463e-003 
  1040    6.42705e-003 
  1041    6.43061e-003 
  1042    6.43144e-003 
  1043    6.43463e-003 
  1044    6.43634e-003 
  1045    6.43731e-003 
  1046    6.43867e-003 
  1047    6.44089e-003 
  1048    6.44213e-003 
  1049    6.44379e-003 
  1050    6.44572e-003 
  1051    6.44733e-003 
  1052    6.44966e-003 
  1053    6.45199e-003 
  1054    6.45447e-003 
  1055    6.45565e-003 
  1056    6.45712e-003 
  1057    6.45914e-003 
  1058    6.46179e-003 
  1059    6.46373e-003 
  1060    6.46590e-003 
  1061    6.46818e-003 
  1062    6.47040e-003 
  1063    6.47360e-003 
  1064    6.47685e-003 
  1065    6.47850e-003 
  1066    6.48208e-003 
  1067    6.48327e-003 
  1068    6.48468e-003 
  1069    6.48766e-003 
  1070    6.48964e-003 
  1071    6.49260e-003 
  1072    6.49307e-003 
  1073    6.49307e-003 
  1074    6.49418e-003 
  1075    6.49489e-003 
  1076    6.49542e-003 
  1077    6.49671e-003 
  1078    6.49671e-003 
  1079    6.49806e-003 
  1080    6.49904e-003 
  1081    6.50030e-003 
  1082    6.50182e-003 
  1083    6.50207e-003 
  1084    6.50434e-003 
  1085    6.50632e-003 
  1086    6.50782e-003 
  1087    6.50973e-003 
  1088    6.51100e-003 
  1089    6.51297e-003 
  1090    6.51382e-003 
  1091    6.51577e-003 
  1092    6.51806e-003 
  1093    6.51896e-003 
  1094    6.51946e-003 
  1095    6.52160e-003 
  1096    6.52214e-003 
  1097    6.52305e-003 
  1098    6.52503e-003 
  1099    6.52540e-003 
  1100    6.52661e-003 
  1101    6.53202e-003 
  1102    6.53706e-003 
  1103    6.54629e-003 
  1104    6.55399e-003 
  1105    6.56136e-003 
  1106    6.56855e-003 
  1107    6.57614e-003 
  1108    6.58551e-003 
  1109    6.59048e-003 
  1110    6.59531e-003 
  1111    6.59930e-003 
  1112    6.60608e-003 
  1113    6.61028e-003 
  1114    6.61623e-003 
  1115    6.62100e-003 
  1116    6.62693e-003 
  1117    6.63127e-003 
  1118    6.63372e-003 
  1119    6.63714e-003 
  1120    6.64237e-003 
  1121    6.64475e-003 
  1122    6.64904e-003 
  1123    6.65218e-003 
  1124    6.65480e-003 
  1125    6.65628e-003 
  1126    6.65973e-003 
  1127    6.66158e-003 
  1128    6.66538e-003 
  1129    6.66773e-003 
  1130    6.66956e-003 
  1131    6.67242e-003 
  1132    6.67472e-003 
  1133    6.67746e-003 
  1134    6.67953e-003 
  1135    6.68252e-003 
  1136    6.68510e-003 
  1137    6.68759e-003 
  1138    6.68926e-003 
  1139    6.69132e-003 
  1140    6.69220e-003 
  1141    6.69547e-003 
  1142    6.69833e-003 
  1143    6.70002e-003 
  1144    6.70064e-003 
  1145    6.70308e-003 
  1146    6.70431e-003 
  1147    6.70541e-003 
  1148    6.70697e-003 
  1149    6.70786e-003 
  1150    6.70917e-003 
  1151    6.71044e-003 
  1152    6.71208e-003 
  1153    6.71335e-003 
  1154    6.71499e-003 
  1155    6.71604e-003 
  1156    6.71769e-003 
  1157    6.71902e-003 
  1158    6.72074e-003 
  1159    6.72308e-003 
  1160    6.72476e-003 
  1161    6.72604e-003 
  1162    6.72819e-003 
  1163    6.72888e-003 
  1164    6.72970e-003 
  1165    6.73076e-003 
  1166    6.73092e-003 
  1167    6.73262e-003 
  1168    6.73565e-003 
  1169    6.73645e-003 
  1170    6.73846e-003 
  1171    6.73870e-003 
  1172    6.74005e-003 
  1173    6.74144e-003 
  1174    6.74301e-003 
  1175    6.74349e-003 
  1176    6.74518e-003 
  1177    6.74685e-003 
  1178    6.74833e-003 
  1179    6.74856e-003 
  1180    6.75041e-003 
  1181    6.75208e-003 
  1182    6.75210e-003 
  1183    6.75391e-003 
  1184    6.75585e-003 
  1185    6.75635e-003 
  1186    6.75698e-003 
  1187    6.75910e-003 
  1188    6.75989e-003 
  1189    6.76098e-003 
  1190    6.76206e-003 
  1191    6.76217e-003 
  1192    6.76423e-003 
  1193    6.76465e-003 
  1194    6.76561e-003 
  1195    6.76566e-003 
  1196    6.76659e-003 
  1197    6.76686e-003 
  1198    6.76779e-003 
  1199    6.76971e-003 
  1200    6.77095e-003 
  1201    6.77740e-003 
  1202    6.78474e-003 
  1203    6.79108e-003 
  1204    6.79561e-003 
  1205    6.80175e-003 
  1206    6.80702e-003 
  1207    6.81063e-003 
  1208    6.81468e-003 
  1209    6.81723e-003 
  1210    6.82222e-003 
  1211    6.82687e-003 
  1212    6.83258e-003 
  1213    6.83737e-003 
  1214    6.84074e-003 
  1215    6.84309e-003 
  1216    6.84564e-003 
  1217    6.85000e-003 
  1218    6.85675e-003 
  1219    6.85895e-003 
  1220    6.86165e-003 
  1221    6.86598e-003 
  1222    6.87098e-003 
  1223    6.87302e-003 
  1224    6.87492e-003 
  1225    6.87757e-003 
  1226    6.87894e-003 
  1227    6.88213e-003 
  1228    6.88517e-003 
  1229    6.88838e-003 
  1230    6.89108e-003 
  1231    6.89251e-003 
  1232    6.89395e-003 
  1233    6.89767e-003 
  1234    6.89829e-003 
  1235    6.89886e-003 
  1236    6.89992e-003 
  1237    6.90149e-003 
  1238    6.90446e-003 
  1239    6.90667e-003 
  1240    6.90829e-003 
  1241    6.90931e-003 
  1242    6.91097e-003 
  1243    6.91224e-003 
  1244    6.91305e-003 
  1245    6.91572e-003 
  1246    6.91613e-003 
  1247    6.91876e-003 
  1248    6.92087e-003 
  1249    6.92116e-003 
  1250    6.92224e-003 
  1251    6.92393e-003 
  1252    6.92556e-003 
  1253    6.92735e-003 
  1254    6.92847e-003 
  1255    6.92952e-003 
  1256    6.93024e-003 
  1257    6.93122e-003 
  1258    6.93242e-003 
  1259    6.93404e-003 
  1260    6.93453e-003 
  1261    6.93561e-003 
  1262    6.93788e-003 
  1263    6.93915e-003 
  1264    6.94005e-003 
  1265    6.94064e-003 
  1266    6.94173e-003 
  1267    6.94263e-003 
  1268    6.94398e-003 
  1269    6.94506e-003 
  1270    6.94626e-003 
  1271    6.94650e-003 
  1272    6.94765e-003 
  1273    6.95023e-003 
  1274    6.95034e-003 
  1275    6.95068e-003 
  1276    6.95092e-003 
  1277    6.95164e-003 
  1278    6.95263e-003 
  1279    6.95321e-003 
  1280    6.95358e-003 
  1281    6.95449e-003 
  1282    6.95520e-003 
  1283    6.95520e-003 
  1284    6.95554e-003 
  1285    6.95650e-003 
  1286    6.95730e-003 
  1287    6.95840e-003 
  1288    6.95928e-003 
  1289    6.95954e-003 
  1290    6.95954e-003 
  1291    6.95985e-003 
  1292    6.96058e-003 
  1293    6.96287e-003 
  1294    6.96559e-003 
  1295    6.96576e-003 
  1296    6.96651e-003 
  1297    6.96786e-003 
  1298    6.96795e-003 
  1299    6.96839e-003 
  1300    6.96876e-003 
  1301    6.97416e-003 
  1302    6.97910e-003 
  1303    6.98258e-003 
  1304    6.99083e-003 
  1305    6.99616e-003 
  1306    7.00028e-003 
  1307    7.00290e-003 
  1308    7.00699e-003 
  1309    7.01065e-003 
  1310    7.01544e-003 
  1311    7.01895e-003 
  1312    7.02139e-003 
  1313    7.02411e-003 
  1314    7.02798e-003 
  1315    7.03043e-003 
  1316    7.03414e-003 
  1317    7.03587e-003 
  1318    7.03903e-003 
  1319    7.04087e-003 
  1320    7.04406e-003 
  1321    7.04496e-003 
  1322    7.04707e-003 
  1323    7.04961e-003 
  1324    7.05295e-003 
  1325    7.05486e-003 
  1326    7.05574e-003 
  1327    7.05664e-003 
  1328    7.05919e-003 
  1329    7.06164e-003 
  1330    7.06215e-003 
  1331    7.06384e-003 
  1332    7.06515e-003 
  1333    7.06649e-003 
  1334    7.06903e-003 
  1335    7.06945e-003 
  1336    7.07006e-003 
  1337    7.07174e-003 
  1338    7.07511e-003 
  1339    7.07716e-003 
  1340    7.07832e-003 
  1341    7.07911e-003 
  1342    7.08070e-003 
  1343    7.08194e-003 
  1344    7.08475e-003 
  1345    7.08547e-003 
  1346    7.08677e-003 
  1347    7.08833e-003 
  1348    7.09013e-003 
  1349    7.09252e-003 
  1350    7.09292e-003 
  1351    7.09441e-003 
  1352    7.09498e-003 
  1353    7.09692e-003 
  1354    7.09720e-003 
  1355    7.09870e-003 
  1356    7.10017e-003 
  1357    7.10133e-003 
  1358    7.10205e-003 
  1359    7.10301e-003 
  1360    7.10362e-003 
  1361    7.10497e-003 
  1362    7.10550e-003 
  1363    7.10550e-003 
  1364    7.10683e-003 
  1365    7.10737e-003 
  1366    7.10832e-003 
  1367    7.10860e-003 
  1368    7.10964e-003 
  1369    7.11048e-003 
  1370    7.11147e-003 
  1371    7.11231e-003 
  1372    7.11398e-003 
  1373    7.11514e-003 
  1374    7.11539e-003 
  1375    7.11581e-003 
  1376    7.11594e-003 
  1377    7.11594e-003 
  1378    7.11632e-003 
  1379    7.11633e-003 
  1380    7.11683e-003 
  1381    7.11741e-003 
  1382    7.11811e-003 
  1383    7.11878e-003 
  1384    7.11996e-003 
  1385    7.12056e-003 
  1386    7.12120e-003 
  1387    7.12120e-003 
  1388    7.12155e-003 
  1389    7.12223e-003 
  1390    7.12281e-003 
  1391    7.12402e-003 
  1392    7.12406e-003 
  1393    7.12413e-003 
  1394    7.12429e-003 
  1395    7.12487e-003 
  1396    7.12528e-003 
  1397    7.12614e-003 
  1398    7.12684e-003 
  1399    7.12778e-003 
  1400    7.12784e-003 
  1401    7.13406e-003 
  1402    7.13727e-003 
  1403    7.14309e-003 
  1404    7.14858e-003 
  1405    7.15380e-003 
  1406    7.15842e-003 
  1407    7.16417e-003 
  1408    7.16794e-003 
  1409    7.17144e-003 
  1410    7.17309e-003 
  1411    7.17473e-003 
  1412    7.17625e-003 
  1413    7.17938e-003 
  1414    7.18129e-003 
  1415    7.18331e-003 
  1416    7.18503e-003 
  1417    7.18702e-003 
  1418    7.19006e-003 
  1419    7.19122e-003 
  1420    7.19348e-003 
  1421    7.19544e-003 
  1422    7.19755e-003 
  1423    7.19963e-003 
  1424    7.20145e-003 
  1425    7.20517e-003 
  1426    7.20611e-003 
  1427    7.20763e-003 
  1428    7.21028e-003 
  1429    7.21042e-003 
  1430    7.21173e-003 
  1431    7.21453e-003 
  1432    7.21551e-003 
  1433    7.21651e-003 
  1434    7.21769e-003 
  1435    7.21811e-003 
  1436    7.21976e-003 
  1437    7.22025e-003 
  1438    7.22116e-003 
  1439    7.22165e-003 
  1440    7.22317e-003 
  1441    7.22460e-003 
  1442    7.22468e-003 
  1443    7.22567e-003 
  1444    7.22672e-003 
  1445    7.22879e-003 
  1446    7.22880e-003 
  1447    7.22969e-003 
  1448    7.22983e-003 
  1449    7.23032e-003 
  1450    7.23108e-003 
  1451    7.23210e-003 
  1452    7.23294e-003 
  1453    7.23457e-003 
  1454    7.23595e-003 
  1455    7.23700e-003 
  1456    7.23803e-003 
  1457    7.23813e-003 
  1458    7.24028e-003 
  1459    7.24088e-003 
  1460    7.24119e-003 
  1461    7.24189e-003 
  1462    7.24251e-003 
  1463    7.24280e-003 
  1464    7.24407e-003 
  1465    7.24539e-003 
  1466    7.24724e-003 
  1467    7.24724e-003 
  1468    7.24752e-003 
  1469    7.24762e-003 
  1470    7.24804e-003 
  1471    7.24858e-003 
  1472    7.24952e-003 
  1473    7.24952e-003 
  1474    7.25060e-003 
  1475    7.25098e-003 
  1476    7.25145e-003 
  1477    7.25256e-003 
  1478    7.25299e-003 
  1479    7.25319e-003 
  1480    7.25438e-003 
  1481    7.25506e-003 
  1482    7.25506e-003 
  1483    7.25580e-003 
  1484    7.25642e-003 
  1485    7.25790e-003 
  1486    7.25873e-003 
  1487    7.25891e-003 
  1488    7.25917e-003 
  1489    7.25933e-003 
  1490    7.26000e-003 
  1491    7.26007e-003 
  1492    7.26078e-003 
  1493    7.26078e-003 
  1494    7.26158e-003 
  1495    7.26158e-003 
  1496    7.26205e-003 
  1497    7.26205e-003 
  1498    7.26266e-003 
  1499    7.26282e-003 
  1500    7.26284e-003 

==> geom-rate.dat <==

 1 0.098976
 2 0.100383
 3 0.100411
 4 0.100049
 5 0.099701
 6 0.099321
 7 0.099384
 8 0.099586
 9 0.099804
 10 0.099812
 11 0.099781
 12 0.099631
 13 0.099629
 14 0.099430
 15 0.099482
 16 0.099316
 17 0.099896
 18 0.100014
 19 0.099698
 20 0.099938
 21 0.100086
 22 0.100284
 23 0.100025
 24 0.100520
 25 0.100783
 26 0.100653
 27 0.100548
 28 0.101084
 29 0.101322
 30 0.101078
 31 0.101385
 32 0.101294
 33 0.101460
 34 0.101210
 35 0.101094
 36 0.100812
 37 0.100495
 38 0.100447
 39 0.100165
 40 0.099842
 41 0.099997
 42 0.100086
 43 0.099944
 44 0.100200
 45 0.099965
 46 0.100131
 47 0.099643
 48 0.099193
 49 0.098892
 50 0.098498
 51 0.098668
 52 0.099401
 53 0.099015
 54 0.098492
 55 0.098082
 56 0.098106
 57 0.097980
 58 0.098264
 59 0.098794

==> rate.dat <==

 10 0.099678
 11 0.099561
 12 0.098634
 13 0.098780
 14 0.097664
 15 0.097603
 16 0.097481
 17 0.099514
 18 0.098973
 19 0.097110
 20 0.098349
 21 0.098517
 22 0.099806
 23 0.098376
 24 0.101620
 25 0.103171
 26 0.103595
 27 0.102343
 28 0.105293
 29 0.108399
 30 0.107218
 31 0.108600
 32 0.107407
 33 0.109992
 34 0.106128
 35 0.105054
 36 0.103141
 37 0.102470
 38 0.101070
 39 0.098479
 40 0.097894
 41 0.097137
 42 0.096039
 43 0.094876
 44 0.100207
 45 0.099896
 46 0.103023
 47 0.100291
 48 0.094777
 49 0.091377
